Warp and flare of the old Galactic disc as traced by the red clump stars

Our study aims to investigate the outer disc structure of the Milky Way galaxy using the red clump (RC) stars. We analysed the distribution of the largest sample of RC stars to date, homogeneously covering the entire Galactic plane in the range of $40^\circ \le \ell \le 340^\circ$ and $-10^\circ \le b \le +10^\circ$. This sample allows us to model the RC star distribution in the Galactic disc to better constrain the properties of the flare and warp of the Galaxy. Our results show that the scale length of the old stellar disc weakly depends on azimuth, with an average value of $1.95 \pm0.26$ kpc. On the other hand, a significant disc flaring is detected, where the scale height of the disc increases from 0.38 kpc in the solar neighbourhood to $\sim 2.2$ kpc at R $\approx 15$ kpc. The flare exhibits a slight asymmetry, with $\sim 1$ kpc more scale height below the Galactic plane as compared to the Northern flare. We also confirm the warping of the outer disc, which can be modelled with $Z_w = (0.0057 \pm 0.0050)~ [R-(7358 \pm 368) (pc)]^{1.40 \pm 0.09} \sin(\phi - (-2^\circ.03 \pm 0^\circ .18))$. Our analysis reveals a noticeable north-south asymmetry in the warp, with a greater amplitude observed in the southern direction compared to the northern. Comparing our findings with younger tracers from the literature, we observe an age dependency of both the flare and warp. An increase in flare strength with age suggests the secular evolution of the disc as the preferred mechanism for forming the flare. The increase of the maximum warp amplitude with age indicates that the warp dynamics could be the possible cause of the variation in the warp properties with age.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
